Modern Software Engineering in the LAMMPS Molecular Dynamics Software Package: Development Process, Refactoring, Testing, and Deployment

We review changes made in recent years to the development process of the LAMMPS simulation software package and the software itself. We discuss how those changes have impacted the effort and workflow required to develop and maintain a software package that has been in existence for more than 30 years and where a significant part of the code base is contributed by external developers. We also look into how those changes in the process have affected the code quality and ease of modifying and extending the software while at the same time its audience has changed from a cohort with a strong software development background to a group including many researchers with limited software development skills. We explore how this contributes to LAMMPS' continuing growth in popularity over that period. Specific topics include the source-code management and contribution workflow, automated testing and static analysis, security and supply-chain integrity, the refactoring and modernization of the code base (including the adoption of modern C++), the C, Python, and Fortran library interfaces, the build system and deployment, the documentation, the LAMMPS-GUI graphical interface, and our recent experiences using AI tools. We highlight changes of the most recent development cycles and close with an outlook on future steps.

==> figure1-data.csv <==
Year,     C++,    CUDA,  Python,  Fortran
2004,    4411,       0,       0,    15260
2005,    5721,       0,    1100,    22300
2006,   72045,       0,    1154,     253
2007,   97856,       0,    1154,     599
2008,  107053,       0,    2702,     590
2009,  145613,     977,    2794,    2672
2010,  187697,    5669,    5827,    2788
2011,  275634,   20470,    6720,    2723
2012,  341030,   25025,   14968,    6676
2013,  418902,   26353,   20497,   10021
2014,  483175,   40236,   27644,   28513
2015,  574346,   28384,   29688,   28513
2016,  609520,   17174,   33591,   28514
2017,  660858,   18257,   36906,   36819
2018,  718958,   19982,   40873,   39151
2019,  753855,   19982,   21891,   39151
2020,  774710,   20700,   23838,   41203
2021,  808335,   21788,   24560,   41204
2022,  865145,   21804,   28051,   44184
2023,  967651,   25850,   29846,     885
2024,  1017786,   28552,   26905,    545
2025,  990663,   28576,   25949,     555
2026,  1080579,   28602,   26207,     555



==> figure2-data.csv <==
Year,1995 Article,2022 Article
1995,1,0
1996,6,0
1997,11,0
1998,13,0
1999,17,0
2000,17,0
2001,19,0
2002,15,0
2003,24,0
2004,50,0
2005,60,0
2006,144,0
2007,193,0
2008,277,0
2009,411,0
2010,651,0
2011,860,0
2012,1159,0
2013,1572,0
2014,1999,0
2015,2443,0
2016,2889,0
2017,3211,0
2018,3806,0
2019,4128,0
2020,4487,0
2021,5095,0
2022,4793,728
2023,4187,1800
2024,3864,2814
2025,4015,3993
2026,1755,2162


==> figure3-data.csv <==
Quarter,Commits
2006-09-01,
2006-12-01,83
2007-03-01,108
2007-06-01,138
2007-09-01,167
2007-12-01,219
2008-03-01,186
2008-06-01,190
2008-09-01,110
2008-12-01,62
2009-03-01,142
2009-06-01,131
2009-09-01,209
2009-12-01,169
2010-03-01,221
2010-06-01,235
2010-09-01,296
2010-12-01,458
2011-03-01,235
2011-06-01,317
2011-09-01,369
2011-12-01,187
2012-03-01,410
2012-06-01,217
2012-09-01,421
2012-12-01,292
2013-03-01,333
2013-06-01,331
2013-09-01,512
2013-12-01,294
2014-03-01,396
2014-06-01,389
2014-09-01,266
2014-12-01,368
2015-03-01,294
2015-06-01,267
2015-09-01,357
2015-12-01,258
2016-03-01,349
2016-06-01,338
2016-09-01,512
2016-12-01,609
2017-03-01,452
2017-06-01,456
2017-09-01,619
2017-12-01,298
2018-03-01,248
2018-06-01,446
2018-09-01,653
2018-12-01,504
2019-03-01,412
2019-06-01,601
2019-09-01,731
2019-12-01,619
2020-03-01,622
2020-06-01,1030
2020-09-01,1446
2020-12-01,1168
2021-03-01,846
2021-06-01,1300
2021-09-01,896
2021-12-01,888
2022-03-01,767
2022-06-01,1182
2022-09-01,1067
2022-12-01,1205
2023-03-01,1157
2023-06-01,855
2023-09-01,821
2023-12-01,575
2024-03-01,754
2024-06-01,545
2024-09-01,1208
2024-12-01,890
2025-03-01,947
2025-06-01,835
2025-09-01,1228
2025-12-01,749
2026-03-01,1509
2026-06-01,1047
2026-09-01,338


==> figure5-data.csv <==
Date,Fixed Defects,Outstanding Defects
2020-10-01,768,1636
2020-11-01,659,1631
2020-12-01,658,1639
2021-01-01,661,1641
2021-02-01,687,1687
2021-03-01,929,1676
2021-04-01,980,1486
2021-05-01,1023,1446
2021-06-01,1030,1467
2021-07-01,1293,1504
2021-08-01,1112,1469
2021-09-01,1113,1459
2021-10-01,1128,1452
2021-11-01,1157,1472
2021-12-01,1169,1454
2022-01-01,1183,1452
2022-02-01,1194,1438
2022-03-01,1223,1435
2022-04-01,1252,1733
2022-05-01,1260,1741
2022-06-01,1265,1750
2022-07-01,1268,1791
2022-08-01,1296,1777
2022-09-01,1375,1877
2022-10-01,1388,1843
2022-11-01,1402,1838
2022-12-01,1450,1867
2023-01-01,1467,1890
2023-02-01,1470,1877
2023-03-01,1503,1899
2023-04-01,1512,1880
2023-05-01,1523,2181
2023-06-01,1534,2183
2023-07-01,1546,2168
2023-08-01,1628,2353
2023-09-01,1653,2111
2023-10-01,1666,2116
2023-11-01,1708,2281
2023-12-01,1746,2281
2024-01-01,1785,2267
2024-02-01,1814,2240
2024-03-01,1829,2238
2024-04-01,1836,2259
2024-05-01,1837,2262
2024-06-01,1845,2347
2024-07-01,1849,2386
2024-08-01,1949,2384
2024-09-01,1959,2324
2024-10-01,1980,2327
2024-11-01,1984,2328
2024-12-01,1987,2325
2025-01-01,2307,2325
2025-02-01,2327,2249
2025-03-01,2333,2235
2025-04-01,2350,2226
2025-05-01,2349,2226
2025-06-01,2447,2379
2025-07-01,2524,2240
2025-08-01,2917,1825
2025-09-01,2972,1828
2025-10-01,2972,1782
2025-11-01,2986,1799
2025-12-01,2986,1787

